The Fourth VLBA Calibrator Survey - VCS4

This paper presents the fourth extension to the Very Long Baseline Array (VLBA) Calibrator Survey, containing 258 new sources not previously observed with very long baseline interferometry (VLBI). This survey, based on three 24 hour VLBA observing sessions, fills remaining areas on the sky above declination -40 degrees where the calibrator density is less than one source within a 4 degree radius disk at any given direction. The share of these area was reduced from 4.6% to 1.9%. Source positions were derived from astrometric analysis of group delays determined at 2.3 and 8.6 GHz frequency bands using the Calc/Solve software package. The VCS4 catalogue of source positions, plots of correlated flux density versus projected baseline length, contour plots and fits files of naturally weighted CLEAN images, as well as calibrated visibility function files are available on the Web at http://gemini.gsfc.nasa.gov/vcs4 .

==> VCS4_cat.dat <==
# VLBI SOURCE POSITION CATALOGUE  Format version of 2004.08.20  
# Catalogue was created by Leonid Petrov ( Leonid.Petrov@lpetrov.net )
#                       at 2005.10.20-10:44:42
#                          with using program vcs_outcat version 1.13
#
# Petrov, L., Kovalev, Y. Y., Fomalont, E., and Gordon, D.,
# The Fourth VLBA Calibrator Survey -- VCS4, Astron. J., 2005
#
# Preprint:  http://arxiv.org/abs/astro-ph/0508506
# Home page: http://gemini.gsfc.nasa.gov/vcs4
#
# Field    1:1    A1    Category: C (calibrator) or -
# Field    4:11   A8    IVS name (B1950)
# Field   13:22   A10   IAU name (J2000.0)
# Field   25:26   I2    Right ascension: hours 
# Field   28:29   I2    Right ascension: minutes
# Field   31:39   F9.6  Right ascension: seconds
# Field   41:43   I3    Declination: degrees
# Field   45:46   I3    Declination: minutes
# Field   48:57   F8.5  Declination: seconds
# Field   58:63   F6.2  Inflated error in right ascension in mas
# Field   65:70   F6.2  Inflated error in declination in mas
# Field   73:78   F6.3  Correlation between right ascension and declination
# Field   80:85   I6    Number of observations used
# Field   88:88   A1    Blank or < or - for X-band total flux density integrated over entire map
# Field   89:92   F4.2  X-band total flux density integrated over entire map, Jy or n/a if no data are available
# Field   94:94   A1    Blank or < or - for X-band unresolved flux density at VLBA baselines, Jy
# Field   95:98   F4.2  X-band unresolved flux density at VLBA baselines, Jy or n/a if no data are available
# Field  101:101  A1    Blank or < or - for S-band total flux density integrated over entire map
# Field  102:105  F4.2  S-band total flux density integrated over entire map, Jy or n/a if no data are available
# Field  107:107  A1    Blank or < or - for S-band unresolved flux density at VLBA baselines
# Field  108:111  F4.2  S-band unresolved flux density at VLBA baselines, Jy or n/a if no data are available
# Field  114:116  A3    Used Band: X, S or X/S
# Field  119:122  A4    Catalogue name
#
# Missing value: -1.0 
# minus in columns 88, 94, 101 or 107 means that no data in the following column present
# <     in columns 88, 94, 101 or 107 means that the upper limit of the flux density is presented in the following column.
#
#  IVS name J2000 name  Right ascension Declination        D_alp  D_Del   Corr    #Obs  X-band flux  S-band Flux Type  Cat
#                                                                                      Total Unres  Total Unres
#                       hr mn seconds   deg mn seconds      mas    mas                   Jy   Jy      Jy    Jy   
#                                                                                      Total Unres  Total Unres
-  0006-363 J0008-3601  00 08 33.661411 -36 01 25.05213    6.20  32.64   0.697      8   0.07  n/a    0.22  0.10  X/S  VCS4
C  0010+336 J0012+3353  00 12 47.382197 +33 53 38.47157    0.58   0.84  -0.508     41   0.16  0.13   0.07  0.06  X/S  VCS4
C  0012+319 J0015+3216  00 15 06.147414 +32 16 13.30953    0.33   0.55  -0.211     86   0.20  0.11   0.13  0.09  X/S  VCS4
C  0021-084 J0024-0811  00 24 00.672734 -08 11 10.04881    1.08   2.13  -0.252     31   0.10  0.08   0.09  0.07  X/S  VCS4
C  0024-114 J0026-1112  00 26 51.443027 -11 12 52.42503    0.96   1.68   0.219     30   0.11  0.05   0.19  0.09  X/S  VCS4
C  0032+612 J0035+6130  00 35 25.310617 +61 30 30.76144    0.93   0.60   0.200     71   0.14  0.06   0.23  0.07  X/S  VCS4
-  0033-088 J0035-0835  00 35 46.250383 -08 35 54.04258    0.83   1.57  -0.240     86   0.13  0.12   0.06  0.06  X    VCS4
C  0052-201 J0054-1953  00 54 32.948443 -19 53 01.00202    0.42   0.82  -0.091     59   0.16  0.10   0.20  0.05  X/S  VCS4
C  0052-125 J0055-1217  00 55 11.782596 -12 17 57.09709    0.25   0.46  -0.220     90   0.24  0.18   0.21  0.15  X/S  VCS4
-  0057+101 J0059+1022  00 59 46.769108 +10 22 40.42531   16.93  17.91   0.797      2   n/a   n/a    n/a   n/a   S    VCS4
-  0101-126 J0103-1222  01 03 45.210094 -12 22 44.11750   28.02  23.26   0.280      4   n/a   n/a    0.07  n/a   S    VCS4
C  0104+195 J0106+1951  01 06 52.631255 +19 51 02.56178    0.42   0.59  -0.554     64   0.14  0.12   0.12  0.10  X/S  VCS4
C  0117-171 J0119-1654  01 19 43.645931 -16 54 08.97237    0.57   1.23   0.609     55   0.14 <0.05   0.17  0.09  X/S  VCS4
C  0118-283 J0121-2806  01 21 00.742002 -28 06 22.17955    2.88   5.70   0.728     15   0.18  0.08   0.16  0.06  X/S  VCS4
C  0147-076 J0150-0725  01 50 02.697276 -07 25 48.48764    1.04   3.49  -0.302     18   n/a   n/a    0.22 <0.05  X/S  VCS4
C  0207-078 J0210-0737  02 10 16.528923 -07 37 20.69446    4.24   4.87   0.305     14   0.09  0.07   0.09  n/a   X/S  VCS4
C  0207-149 J0210-1444  02 10 23.180420 -14 44 59.02023    0.70   1.41  -0.371     26   0.14  0.11   0.17  0.10  X/S  VCS4
-  0207+507 J0211+5058  02 11 07.968771 +50 58 28.85810    8.00   5.36   0.267     45   n/a   n/a    0.20 <0.05  S    VCS4
C  0224+498 J0228+5005  02 28 00.465703 +50 05 59.00984    0.66   0.57  -0.239     54   0.23  0.05   0.37  0.20  X/S  VCS4
C  0224+540 J0228+5419  02 28 25.691865 +54 19 08.13452    9.42   5.02   0.842     10   0.09  n/a    0.13  n/a   X/S  VCS4
C  0250+320 J0253+3217  02 53 33.650141 +32 17 20.89161    0.60   0.90   0.036     32   0.16  0.15   0.07 <0.05  X/S  VCS4
C  0255-124 J0257-1212  02 57 41.004645 -12 12 01.37923    0.71   1.37   0.472     34   0.20  0.10   0.18  0.14  X/S  VCS4
C  0254+434 J0257+4338  02 57 59.077729 +43 38 37.67468    0.49   0.62  -0.030     71   0.13  0.08   0.16  0.12  X/S  VCS4
C  0256+192 J0259+1925  02 59 29.655950 +19 25 44.32686    0.41   0.49   0.098     83   0.17  0.11   0.14  0.09  X/S  VCS4
-  0258-163 J0301-1608  03 01 07.575774 -16 08 03.61328   24.28  14.72   0.794     12   0.09  n/a    0.14  n/a   S    VCS4
-  0307-362 J0309-3604  03 09 02.510792 -36 04 03.75022    6.49  26.44   0.555      7   0.10 <0.05   0.11  n/a   X/S  VCS4
-  0309+049 J0311+0508  03 11 48.004401 +05 08 02.53573  119.44 164.65  -0.969      3   n/a   n/a    n/a   n/a   S    VCS4
-  0316+308 J0319+3101  03 19 24.011275 +31 01 44.44715    1.63   1.68  -0.162     17   0.08 <0.05   0.07  n/a   X    VCS4
C  0319-056 J0321-0526  03 21 59.870367 -05 26 12.42931    0.41   0.75  -0.039     48   0.15 <0.05   0.10  0.08  X/S  VCS4
-  0319-133 J0322-1312  03 22 15.147201 -13 12 58.10106    3.05  10.18  -0.467      5   0.08  0.06   0.07  0.07  X    VCS4
-  0322-230 J0324-2254  03 24 17.553309 -22 54 17.92481    2.15   4.73   0.669     16   0.10 <0.05   0.11  0.09  X    VCS4
C  0322-294 J0324-2918  03 24 44.295587 -29 18 21.22460    1.42   3.85  -0.502     14   0.14 <0.05   0.22  0.15  X/S  VCS4
C  0332-403 J0334-4008  03 34 13.654477 -40 08 25.39804    0.45   0.47  -0.017    131   0.67  0.51   0.57  0.33  X/S  VCS4
C  0334+014 J0337+0137  03 37 17.108149 +01 37 22.74982    5.32   5.72   0.765     16   0.08  n/a    0.13 <0.05  X/S  VCS4
C  0344+558 J0347+5557  03 47 56.812086 +55 57 31.57827    0.56   0.48  -0.064     87   0.37  0.21   0.41  0.16  X/S  VCS4
-  0348-031 J0351-0301  03 51 15.366473 -03 01 17.81024   20.86  16.00   0.926      4   0.09  0.05   0.08  n/a   X    VCS4
C  0352-164 J0354-1616  03 54 25.028193 -16 16 22.45116    1.30   2.65  -0.507     26   0.14 <0.05   0.21  0.17  X/S  VCS4
-  0356+102 J0358+1025  03 58 53.620999 +10 25 43.74556   23.11  15.35   0.537      2   n/a   n/a    n/a   n/a   S    VCS4
-  0356-033 J0359-0310  03 59 23.208822 -03 10 34.02341   10.18   4.62   0.321      5   0.08  n/a    n/a   n/a   X    VCS4
C  0406-056 J0408-0529  04 08 59.649975 -05 29 40.54019    0.35   0.71  -0.146     77   0.15  0.12   0.14  0.09  X/S  VCS4
-  0409-280 J0411-2756  04 11 28.993839 -27 56 49.44389   17.79  32.32   0.303      2   0.12  n/a    0.10  n/a   X    VCS4
C  0420+022 J0422+0219  04 22 52.214660 +02 19 26.93174    0.32   0.29  -0.114    213   1.33  0.94   1.08  0.88  X/S  VCS4
C  0425-071 J0427-0700  04 27 26.159244 -07 00 31.26421    0.31   0.56  -0.148     79   0.21  0.12   0.32  0.29  X/S  VCS4
C  0426+332 J0429+3319  04 29 52.721139 +33 19 01.85867    0.44   0.67  -0.057     72   0.37  0.13   0.60  0.35  X/S  VCS4
C  0428-042 J0431-0406  04 31 28.088560 -04 06 27.32010    0.70   1.26  -0.141     31   0.13  0.09   0.10 <0.05  X/S  VCS4
C  0430-163 J0432-1614  04 32 29.082305 -16 14 05.66924    0.34   0.65  -0.382     51   0.31  0.27   0.15  0.15  X/S  VCS4
C  0435-300 J0437-2954  04 37 36.568700 -29 54 04.11865    0.33   0.87  -0.088     69   0.53  0.28   0.45  0.26  X/S  VCS4
C  0445+097 J0448+0950  04 48 21.738411 +09 50 51.46056    0.43   0.52   0.000     57   0.30  0.11   0.17  0.08  X/S  VCS4
C  0447+227 J0450+2249  04 50 51.944688 +22 49 05.89814    0.36   0.64  -0.059     82   0.14  0.13   0.15  0.11  X/S  VCS4
-  0457+267 J0500+2651  05 00 27.862449 +26 51 34.55844  117.15 210.33  -0.986      2   0.07  n/a    n/a   n/a   X    VCS4
C  0459-139 J0501-1355  05 01 59.944847 -13 55 04.82484    1.44   2.42   0.280     26   0.10  0.09   0.12  0.06  X/S  VCS4
-  0503+608 J0508+6056  05 08 27.259586 +60 56 27.33616    4.80   2.16  -0.847     11   0.07  0.06   0.07  0.06  X    VCS4
C  0508-317 J0510-3142  05 10 46.340920 -31 42 53.93041    0.43   0.71  -0.108     64   0.33  0.22   0.18  0.15  X/S  VCS4
C  0512-205 J0514-2029  05 14 17.347489 -20 29 20.51093    0.49   1.10  -0.301     70   0.47  0.23   0.33  0.27  X/S  VCS4
C  0515-053 J0517-0520  05 17 28.110167 -05 20 40.84237    0.39   0.85   0.071     63   0.15  0.07   0.15  0.07  X/S  VCS4
C  0523-236 J0525-2338  05 25 06.505932 -23 38 10.80624    0.56   1.22  -0.156     80   0.63  0.23   0.53  0.35  X/S  VCS4
-  0525-100 J0527-1002  05 27 24.060393 -10 02 57.26575    3.48  11.08  -0.824      5   0.07  0.06   n/a   n/a   X    VCS4
C  0524+034 J0527+0331  05 27 32.705450 +03 31 31.51672    0.32   0.29  -0.303    204   0.73  0.60   0.56  0.36  X/S  VCS4
C  0530-388 J0532-3848  05 32 02.061913 -38 48 54.34128    2.11   5.75  -0.921      9   0.21  0.21   0.09  0.05  X/S  VCS4
C  0529-031 J0532-0307  05 32 07.519272 -03 07 07.03781    0.41   0.72   0.373     45   0.19  0.09   0.18  0.07  X/S  VCS4
-  0528+576 J0533+5743  05 33 59.376398 +57 43 55.45074   10.36  21.82  -0.440      2   n/a   n/a    n/a   n/a   X    VCS4
C  0540-092 J0542-0913  05 42 55.877421 -09 13 31.00657    0.57   0.91   0.133     38   0.31  0.13   0.27 <0.05  X/S  VCS4
C  0542-227 J0544-2241  05 44 07.567102 -22 41 09.98272    0.30   0.84  -0.257     77   0.38  0.23   0.21  0.16  X/S  VCS4
C  0546+308 J0549+3054  05 49 54.180580 +30 54 47.59870    3.36   2.44   0.144     15   0.07 <0.05   0.09  0.06  X/S  VCS4
C  0548+084 J0551+0829  05 51 11.229361 +08 29 11.22120    1.02   1.30   0.334     27   0.17  0.12   0.09 <0.05  X/S  VCS4
C  0554+343 J0558+3418  05 58 00.088605 +34 18 48.38757    0.38   0.57  -0.012     78   0.21  0.16   0.16  0.14  X/S  VCS4
-  0556-009 J0558-0055  05 58 44.391502 -00 55 06.92921    2.02   3.21   0.089     17   0.09  n/a    0.10  n/a   X    VCS4
-  0557-001 J0600-0005  06 00 03.503547 -00 05 59.03575   16.88   7.42  -0.116     50   0.07  n/a    0.17 <0.05  S    VCS4
C  0600+063 J0603+0622  06 03 14.355516 +06 22 27.95041    3.45   3.97   0.827     16   0.10  0.07   0.10  n/a   X/S  VCS4
-  0602-317 J0603-3144  06 03 56.980194 -31 44 25.21257   54.08  84.73   0.259      2   n/a   n/a    0.07  n/a   S    VCS4
-  0604-004 J0606-0024  06 06 57.443778 -00 24 57.45539    6.10  15.96   0.389      4   0.07 <0.05   0.09  0.06  X/S  VCS4
-  0606-387 J0608-3847  06 08 11.461758 -38 47 26.60205    5.21  18.66   0.637      9   0.13  n/a    0.08  n/a   X/S  VCS4
C  0606-272 J0608-2717  06 08 45.236814 -27 17 10.83049    0.82   1.72  -0.489     31   0.13  0.10   0.14  0.08  X/S  VCS4
-  0608-187 J0610-1847  06 10 17.886397 -18 47 40.07629   10.16  15.66  -0.200      2   0.08 <0.05   0.12  0.07  X/S  VCS4
C  0613-030 J0616-0306  06 16 07.941327 -03 06 48.85233    0.64   1.47   0.139     39   0.10  0.07   0.18  0.10  X/S  VCS4
-  0614-349 J0616-3456  06 16 35.980605 -34 56 16.55767    8.19  10.54  -0.371     13   0.05  n/a    0.13  n/a   X/S  VCS4
C  0614-106 J0616-1041  06 16 41.807609 -10 41 08.45491    0.85   1.29  -0.160     31   0.17  0.15   0.15 <0.05  X/S  VCS4
C  0614-219 J0617-2200  06 17 02.042737 -22 00 28.17295    0.39   0.99  -0.273     68   0.32  0.18   0.23  0.15  X/S  VCS4
C  0610+782 J0617+7816  06 17 56.932841 +78 16 07.39417    1.54   0.44   0.130     88   0.27  0.18   0.15  0.11  X/S  VCS4
C  0618-284 J0620-2827  06 20 29.358701 -28 27 36.08441    0.43   1.05   0.369     65   0.51  0.24   0.35  0.08  X/S  VCS4
-  0618-061 J0621-0609  06 21 10.365357 -06 09 54.18301   11.79  20.84   0.698      2   0.07  n/a    0.08  0.05  X    VCS4
C  0620-011 J0622-0109  06 22 57.942348 -01 09 27.12129    1.88   5.32   0.270     20   0.10  n/a    0.18  0.09  X/S  VCS4
-  0621-010 J0624-0103  06 24 01.685182 -01 03 28.13205    1.76   5.57  -0.331     12   0.09  n/a    0.10  n/a   X    VCS4
C  0626-280 J0628-2805  06 28 43.279015 -28 05 19.38394    0.45   1.09  -0.355     59   0.16  0.12   0.15  0.10  X/S  VCS4
C  0625+286 J0628+2835  06 28 50.318912 +28 35 50.42933    1.83   1.56   0.463     22   0.13  n/a    0.23 <0.05  X/S  VCS4
C  0627-050 J0629-0505  06 29 55.030997 -05 05 00.07151    1.98   2.78   0.087     19   0.10  n/a    0.09  0.05  X/S  VCS4
C  0629-141 J0631-1410  06 31 20.226195 -14 10 31.74209    0.36   0.69  -0.160     89   0.52  0.43   0.35  0.25  X/S  VCS4
-  0630-261 J0632-2614  06 32 06.501869 -26 14 14.03558    1.14   2.57  -0.457      7   0.28  0.21   0.11  0.11  X/S  VCS4
C  0632-235 J0634-2335  06 34 59.000981 -23 35 11.95641    0.32   0.90  -0.182     81   0.67  0.46   0.55  0.33  X/S  VCS4
C  0634-057 J0636-0547  06 36 48.329512 -05 47 07.54488    0.32   0.62  -0.208     88   0.43  0.32   0.36  0.26  X/S  VCS4
-  0639+098 J0641+0947  06 41 45.197808 +09 47 04.33077    1.98   2.71  -0.071     19   0.12  n/a    n/a   n/a   X    VCS4
-  0639+115 J0642+1128  06 42 25.015954 +11 28 32.90606    0.82   1.03   0.029     45   0.15 <0.05   0.05  n/a   X    VCS4
C  0640+074 J0643+0724  06 43 22.073312 +07 24 52.44651    1.44   1.80   0.477     21   0.13  n/a    0.22  n/a   X/S  VCS4
C  0640+090 J0643+0857  06 43 26.444978 +08 57 38.01334    0.60   0.70  -0.059     86   0.57  n/a    0.08  n/a   X    VCS4
C  0641-135 J0643-1335  06 43 32.361736 -13 35 49.87798    0.32   0.61   0.052     86   0.25  0.10   0.30  0.15  X/S  VCS4
C  0643+057 J0645+0541  06 45 47.276561 +05 41 22.39283    0.64   0.93   0.128     58   0.18 <0.05   0.18  n/a   X    VCS4
-  0644-390 J0646-3903  06 46 30.920319 -39 03 39.11593    3.04  10.16   0.581     23   0.17  n/a    0.21  0.08  X/S  VCS4
C  0645-160 J0647-1605  06 47 29.966940 -16 05 27.35891    0.39   0.82  -0.487     66   0.42  0.18   0.43  0.26  X/S  VCS4
C  0646-176 J0648-1744  06 48 28.498541 -17 44 05.44029    0.32   0.56  -0.063     71   0.54  0.20   0.57  0.19  X/S  VCS4
C  0647+040 J0650+0358  06 50 38.134165 +03 58 08.43995    0.75   1.09   0.117     43   0.12  0.07   0.12 <0.05  X/S  VCS4
C  0648-086 J0650-0840  06 50 45.175268 -08 40 00.18212    0.78   1.46   0.004     25   0.13  0.05   0.19  0.10  X/S  VCS4
C  0650-063 J0653-0625  06 53 00.597600 -06 25 32.70231    0.38   0.80  -0.611     64   0.32  0.21   0.28  0.13  X/S  VCS4
C  0650+052 J0653+0508  06 53 27.483660 +05 08 51.06207    0.79   1.19  -0.226     45   0.10  0.07   0.08  n/a   X    VCS4
C  0651-194 J0653-1929  06 53 57.805616 -19 29 39.67735    0.33   0.67  -0.167     73   0.34  0.26   0.18  0.15  X/S  VCS4
-  0656-366 J0658-3642  06 58 20.924010 -36 42 47.32525   54.91 102.86   0.334      5   n/a   n/a    0.09  n/a   S    VCS4
C  0700-286 J0702-2841  07 02 40.402674 -28 41 50.04748    0.59   1.79  -0.600     43   0.29  0.06   0.25  n/a   X/S  VCS4
C  0700-197 J0702-1951  07 02 42.900669 -19 51 22.03545    0.31   0.59  -0.223     80   0.78  0.61   0.63  0.55  X/S  VCS4
-  0706-042 J0708-0418  07 08 37.788641 -04 18 21.19484   22.24  18.27  -0.651      2   n/a   n/a    n/a   n/a   S    VCS4
C  0716-181 J0718-1813  07 18 14.158077 -18 13 04.05358    0.53   0.96   0.428     46   0.26  0.09   0.32  0.08  X/S  VCS4
C  0723-265 J0725-2640  07 25 24.413136 -26 40 32.67962    0.41   1.14  -0.302     55   0.37  0.17   0.29  0.10  X/S  VCS4
C  0723+679 J0728+6748  07 28 10.895725 +67 48 47.03294    0.84   0.44  -0.179     88   0.43  0.24   0.31  0.18  X/S  VCS4
-  0740-383 J0742-3829  07 42 42.004820 -38 29 03.90494    3.32   8.40  -0.253     26   0.18 <0.05   0.11  n/a   X    VCS4
-  0741-379 J0743-3803  07 43 44.820670 -38 03 56.41068    2.44   7.95   0.760     38   0.21  0.09   0.18  n/a   X/S  VCS4
C  0741-045 J0743-0440  07 43 52.406633 -04 40 20.53009    0.32   0.63   0.009     75   0.24  0.14   0.19  0.14  X/S  VCS4
C  0745-165 J0748-1639  07 48 03.083831 -16 39 50.25493    0.33   0.63  -0.150     82   0.45  0.26   0.50  0.23  X/S  VCS4
-  0748-378 J0750-3759  07 50 16.892426 -37 59 48.70771   98.90 115.10   0.721      2   n/a   n/a    0.12  n/a   S    VCS4
C  0748-069 J0750-0706  07 50 47.148402 -07 06 04.02577    1.01   1.60  -0.026     37   0.17  0.06   0.21  0.10  X/S  VCS4
-  0752-385 J0754-3842  07 54 41.568511 -38 42 36.77465   63.05 149.52   0.640      2   n/a   n/a    0.06  n/a   S    VCS4
C  0754-155 J0756-1542  07 56 50.698969 -15 42 05.43614    0.28   0.51  -0.200     66   0.82  0.53   0.51  0.29  X/S  VCS4
C  0758-229 J0800-2302  08 00 12.790912 -23 02 50.53760    0.93   2.51  -0.159     32   0.18  0.15   0.11  0.06  X/S  VCS4
-  0758-398 J0800-3959  08 00 24.269425 -39 59 17.60080    2.47   8.56   0.711     43   0.21  n/a    0.26  n/a   X/S  VCS4
C  0815-294 J0817-2936  08 17 58.850192 -29 36 31.42165    0.55   1.28   0.215     50   0.33  0.14   0.54  0.20  X/S  VCS4
C  0817-063 J0819-0630  08 19 36.647532 -06 30 48.17501    1.55   3.71   0.185     17   0.09  n/a    0.17  0.08  X/S  VCS4
C  0821-094 J0823-0939  08 23 52.023364 -09 39 25.90840    2.57   4.88  -0.087     14   0.13  n/a    0.30  0.12  X/S  VCS4
-  0838-090 J0840-0911  08 40 45.185515 -09 11 07.09125    8.67  24.58  -0.980      2   n/a   n/a    0.07  n/a   X    VCS4
C  0844-259 J0846-2607  08 46 56.616606 -26 07 50.66183    1.79   3.66   0.749     28   0.21  0.05   0.17  n/a   X/S  VCS4
C  0844-177 J0847-1754  08 47 11.170124 -17 54 50.13900    1.88   3.23   0.536     16   0.12  0.06   0.11  n/a   X/S  VCS4
C  0844+387 J0847+3831  08 47 15.169125 +38 31 09.98415    1.50   1.23  -0.101     22   0.11  0.06   0.15 <0.05  X/S  VCS4
C  0845-068 J0847-0703  08 47 56.737244 -07 03 16.90282    0.27   0.50  -0.375     80   0.52  0.23   0.42  0.26  X/S  VCS4
-  0850-016 J0853-0150  08 53 01.331316 -01 50 48.14996   16.84   7.25  -0.170     64   0.07  n/a    0.14  0.09  S    VCS4
C  0852-254 J0854-2540  08 54 32.179844 -25 40 20.84028    0.91   2.16   0.113     42   0.28  0.08   0.36  0.07  X/S  VCS4
C  0854-108 J0856-1105  08 56 41.804168 -11 05 14.43053    0.25   0.44  -0.301     90   1.10  0.92   0.63  0.49  X/S  VCS4
C  0855+142 J0858+1405  08 58 41.600351 +14 05 40.37157    1.13   2.96  -0.395     10   0.10  0.07   0.14  0.06  X/S  VCS4
-  0859-068 J0901-0702  09 01 44.239286 -07 02 16.07527   17.22   8.20   0.518     39   0.05  n/a    0.11 <0.05  S    VCS4
C  0901-310 J0903-3117  09 03 37.934854 -31 17 39.13104    1.98   5.55   0.472     35   0.11  0.07   0.16 <0.05  X/S  VCS4
C  0904-201 J0906-2019  09 06 51.305371 -20 19 54.80477    0.30   0.85  -0.193     79   0.65  0.32   0.58  0.12  X/S  VCS4
C  0905-202 J0907-2026  09 07 54.040487 -20 26 49.47506    0.35   1.03  -0.527     63   0.42  0.26   0.25  0.14  X/S  VCS4
C  0906+087 J0909+0835  09 09 12.157523 +08 35 41.09917    0.58   0.90  -0.498     50   0.15 <0.05   0.26  0.19  X/S  VCS4
C  0913-042 J0915-0429  09 15 37.677702 -04 29 16.29723    2.71   2.54   0.284     17   0.12  n/a    0.13 <0.05  X/S  VCS4
C  0915-135 J0917-1345  09 17 39.000685 -13 45 42.23716    0.32   0.70  -0.546     71   0.25  0.14   0.20  0.16  X/S  VCS4
C  0919-052 J0922-0529  09 22 23.672895 -05 29 07.18407    0.32   0.64  -0.337     79   0.30  0.18   0.37  0.21  X/S  VCS4
-  0924+178 J0927+1739  09 27 16.786418 +17 39 39.62549    7.63   4.68  -0.110     53   n/a   n/a    0.12  0.06  S    VCS4
C  0939-077 J0942-0759  09 42 21.461417 -07 59 53.20457    0.36   0.78  -0.553     60   0.20  0.19   0.22  0.17  X/S  VCS4
C  0943-016 J0945-0153  09 45 44.037300 -01 53 03.95581    0.46   1.07  -0.001     50   0.13  0.08   0.24  0.14  X/S  VCS4
-  0945-287 J0948-2901  09 48 11.544026 -29 01 44.16919   14.18  20.98   0.739      4   0.14  n/a    0.20 <0.05  X/S  VCS4
C  0954-135 J0957-1350  09 57 18.183074 -13 50 01.17713    0.32   0.69  -0.363     81   0.26  0.19   0.26  0.17  X/S  VCS4
-  0956-359 J0958-3612  09 58 30.893601 -36 12 40.79579    4.27  11.82   0.713     21   0.18  0.06   0.21  0.08  X/S  VCS4
C  1004-125 J1007-1247  10 07 15.227734 -12 47 45.99549    0.40   0.94  -0.324     55   0.21  0.13   0.24  0.08  X/S  VCS4
-  1010-374 J1012-3740  10 12 24.075313 -37 40 05.88107    9.18  23.53   0.869     10   0.10  n/a    0.11  n/a   X/S  VCS4
-  1013-196 J1015-1952  10 15 52.252693 -19 52 26.53349   25.85  42.98   0.420      5   n/a   n/a    0.07  n/a   S    VCS4
C  1022+237 J1024+2332  10 24 53.637364 +23 32 33.96295    0.38   0.62  -0.366     72   0.18  0.10   0.14  0.08  X/S  VCS4
C  1034-374 J1036-3744  10 36 53.439606 -37 44 15.06618    0.42   0.64   0.327     68   0.50  0.45   0.20  0.12  X/S  VCS4
C  1042+178 J1045+1735  10 45 14.359783 +17 35 48.08380    0.36   0.38  -0.580     72   0.37  0.27   0.18  0.12  X/S  VCS4
-  1102-392 J1105-3928  11 05 11.081599 -39 28 42.14133    2.91   9.01   0.761     25   0.19  n/a    0.20  n/a   X/S  VCS4
C  1104+525 J1107+5219  11 07 25.827777 +52 19 31.63681    0.55   0.65  -0.549     69   0.13  0.12   0.14  0.11  X/S  VCS4
-  1106+023 J1108+0202  11 08 45.488525 +02 02 40.90490    1.16   2.20   0.157     27   0.12  n/a    0.08  n/a   X    VCS4
-  1112-365 J1114-3652  11 14 59.895774 -36 52 01.27025   19.29  38.03   0.863      3   0.06  n/a    n/a   n/a   X    VCS4
-  1113-307 J1115-3059  11 15 58.814088 -30 59 27.42562    7.52  13.26   0.778     10   0.08  n/a    0.12  0.07  X/S  VCS4
-  1117+543 J1120+5404  11 20 23.315023 +54 04 28.68173    9.37  13.60   0.907      2   0.06  n/a    n/a   n/a   X    VCS4
-  1123-356 J1125-3557  11 25 31.482033 -35 57 03.33113    9.15  19.14   0.689      8   0.07  n/a    0.07  n/a   X    VCS4
-  1124-382 J1126-3828  11 26 44.133144 -38 28 44.04976    2.91   8.83   0.723     27   0.26  0.09   0.38  0.10  X/S  VCS4
-  1127-368 J1129-3707  11 29 55.783988 -37 07 57.35550    6.28  17.52   0.788     17   0.11 <0.05   0.21  0.17  X/S  VCS4
-  1132-306 J1135-3056  11 35 20.776685 -30 56 29.92419    2.86   7.42  -0.125     40   0.12  0.10   0.09  0.07  X    VCS4
C  1147-063 J1150-0640  11 50 23.986702 -06 40 26.57093    0.27   0.49  -0.548     73   0.52  0.42   0.30  0.25  X/S  VCS4
C  1224-132 J1226-1328  12 26 54.418750 -13 28 38.98438    0.55   1.18  -0.302     47   0.15  0.10   0.14  0.12  X/S  VCS4
-  1228-352 J1231-3533  12 31 16.541366 -35 33 18.96041   11.58  35.40   0.882      4   0.08  n/a    0.09  n/a   X    VCS4
C  M104     J1239-1137  12 39 59.431861 -11 37 22.99628    0.77   2.12  -0.816     40   0.08  0.07   0.07  0.08  X/S  VCS4
C  1258+087 J1300+0828  13 00 36.438763 +08 28 02.86369    0.55   0.98  -0.368     37   0.13  0.11   0.09  0.07  X/S  VCS4
C  1306-395 J1309-3948  13 09 48.488303 -39 48 33.08766    0.59   1.31  -0.199     39   0.45  0.34   0.23  0.15  X/S  VCS4
C  NGC5077  J1319-1239  13 19 31.669629 -12 39 25.07457    0.33   0.70  -0.401     62   0.39  0.12   0.28  0.11  X/S  VCS4
C  1317-005 J1319-0049  13 19 38.766178 -00 49 39.93887    0.34   0.78   0.220     59   0.27  0.06   0.43  0.19  X/S  VCS4
C  1325+126 J1327+1223  13 27 54.682993 +12 23 09.17841    0.33   0.34  -0.275     88   0.31  0.26   0.12  0.09  X/S  VCS4
C  1328-263 J1331-2639  13 31 11.693069 -26 39 09.61757    1.49   2.36  -0.771     45   0.16  0.11   0.12  0.06  X    VCS4
C  1328-034 J1331-0341  13 31 29.161432 -03 41 14.11424    0.54   0.89   0.041     50   0.18  0.08   0.16  0.10  X/S  VCS4
C  1357-187 J1400-1858  14 00 03.865986 -18 58 11.08587    0.27   0.48  -0.160     88   0.30  0.28   0.18  0.17  X/S  VCS4
C  1420-220 J1423-2218  14 23 40.810284 -22 18 17.51592    1.33   2.44   0.300     33   0.18 <0.05   0.17 <0.05  X/S  VCS4
C  1431-115 J1434-1146  14 34 21.135900 -11 46 19.51176    0.51   1.20  -0.672     51   0.12  0.10   0.10  0.09  X/S  VCS4
C  1438+016 J1440+0127  14 40 33.646969 +01 27 05.20970    0.76   1.26  -0.319     29   0.12  0.10   0.07  0.05  X/S  VCS4
C  1446-005 J1449-0045  14 49 16.590316 -00 45 19.22944    0.67   1.13  -0.266     45   0.15  0.08   0.17  0.10  X/S  VCS4
C  1452+166 J1454+1624  14 54 20.855042 +16 24 24.37100    0.36   0.46  -0.084     76   0.31  0.25   0.26  0.17  X/S  VCS4
-  1520-330 J1523-3311  15 23 24.243475 -33 11 32.74859    5.22  11.95  -0.877      2   n/a   n/a    n/a   n/a   X    VCS4
-  1529+346 J1531+3430  15 31 39.152021 +34 30 03.83455    0.85   0.86  -0.023     52   0.09  0.07   0.05  0.05  X    VCS4
-  1529-195 J1532-1941  15 32 07.866429 -19 41 44.18115   23.53  18.80  -0.444     12   n/a   n/a    0.12  n/a   S    VCS4
C  1530-041 J1533-0421  15 33 14.205323 -04 21 16.62876    0.63   1.50   0.116     28   0.18  0.09   0.19  0.08  X/S  VCS4
C  1531-221 J1534-2218  15 34 23.527929 -22 18 54.34340    1.36   3.09  -0.319     28   0.11 <0.05   0.21  0.13  X/S  VCS4
C  1534+387 J1536+3833  15 36 13.846171 +38 33 28.60597    0.46   0.63  -0.098     69   0.14  0.07   0.12  0.07  X/S  VCS4
C  1533-316 J1536-3151  15 36 54.498272 -31 51 15.13604    1.53   3.62  -0.837     39   0.17  0.10   0.19  0.07  X/S  VCS4
C  1534-152 J1537-1527  15 37 41.573102 -15 27 12.49986    0.27   0.51  -0.349     88   0.27  0.19   0.34  0.32  X/S  VCS4
-  1537-389 J1540-3906  15 40 34.550591 -39 06 17.76428   15.12  43.62  -0.264      4   0.07  n/a    0.20  n/a   X/S  VCS4
C  1542+616 J1542+6129  15 42 56.943687 +61 29 55.34634    5.99   2.05  -0.756     18   0.09  n/a    0.08  n/a   X/S  VCS4
-  1545+210 J1547+2052  15 47 43.537675 +20 52 16.61004    6.60   8.92   0.324      5   0.06  n/a    n/a   n/a   X    VCS4
C  1602-115 J1605-1139  16 05 17.531658 -11 39 26.83120    0.24   0.41  -0.111     90   0.90  0.82   0.45  0.39  X/S  VCS4
C  1606+403 J1608+4012  16 08 22.157695 +40 12 17.83305    0.61   0.74  -0.422     31   0.18  0.14   0.07  0.06  X/S  VCS4
C  1626-005 J1628-0041  16 28 48.467706 -00 41 39.70451    1.01   1.77   0.055     37   0.10  n/a    0.17  0.12  X/S  VCS4
C  1631-208 J1634-2058  16 34 30.323742 -20 58 25.93852    0.65   1.49   0.645     53   0.16  0.09   0.16  n/a   X/S  VCS4
-  1640-039 J1643-0402  16 43 26.521673 -04 02 53.75024    1.18   2.54  -0.264     22   0.10  0.07   n/a   n/a   X    VCS4
-  1647+744 J1646+7419  16 46 15.171027 +74 19 11.07052   20.23   7.08   0.088     27   n/a   n/a    0.17  n/a   S    VCS4
C  1651+747 J1649+7442  16 49 40.953604 +74 42 44.62121    2.53   0.65  -0.012     68   0.11  0.09   0.08  n/a   X    VCS4
C  1654-199 J1657-2004  16 57 33.334766 -20 04 34.98288    0.78   1.63  -0.309     36   0.20  0.09   0.19  n/a   X/S  VCS4
C  1659+399 J1701+3954  17 01 24.634809 +39 54 37.09184    0.31   0.47  -0.160     80   0.51  0.45   0.33  0.26  X/S  VCS4
C  1704-141 J1707-1415  17 07 20.390578 -14 15 23.12828    0.38   0.76  -0.410     72   0.43  0.36   0.24  0.14  X/S  VCS4
-  1708-335 J1711-3338  17 11 48.994968 -33 38 41.02262   13.17  30.81   0.597      3   0.06  n/a    0.10  n/a   X/S  VCS4
C  1711-208 J1714-2053  17 14 32.512979 -20 53 54.29078    1.22   2.94  -0.171     27   0.10 <0.05   0.11  n/a   X/S  VCS4
C  1712-059 J1714-0558  17 14 56.573724 -05 58 20.59442    0.32   0.62  -0.475     71   0.50  0.25   0.46  0.16  X/S  VCS4
C  1713-048 J1716-0452  17 16 26.488080 -04 52 11.94524    0.27   0.54  -0.202     81   0.48  0.25   0.45  0.27  X/S  VCS4
C  1714-336 J1717-3342  17 17 36.029387 -33 42 08.82932    3.12   5.46  -0.022     14   0.65  n/a    0.10  n/a   X/S  VCS4
-  1714-397 J1717-3948  17 17 38.599270 -39 48 52.54583   24.13  46.19   0.709      5   0.11  n/a    0.21  n/a   X    VCS4
C  1716-142 J1719-1420  17 19 02.019975 -14 20 19.01072    0.31   0.64  -0.383     72   0.47  0.25   0.45  0.14  X/S  VCS4
C  1719-050 J1722-0503  17 22 03.538522 -05 03 25.00670    0.38   0.69  -0.277     67   0.30  0.10   0.25  0.16  X/S  VCS4
C  1721-146 J1724-1443  17 24 46.966552 -14 43 59.76116    0.27   0.47   0.087     90   0.57  0.40   0.47  0.30  X/S  VCS4
C  1723-229 J1726-2258  17 26 58.904539 -22 58 01.54848    0.62   1.44   0.043     47   0.37  0.07   0.62  0.09  X/S  VCS4
C  1737-081 J1740-0811  17 40 01.566212 -08 11 14.78217    0.51   1.16  -0.790     40   0.28  0.24   0.12  0.11  X/S  VCS4
C  1738+032 J1740+0311  17 40 37.199067 +03 11 47.83862    1.92   1.73  -0.241     18   0.11  n/a    0.33  0.14  X/S  VCS4
C  1739-152 J1742-1517  17 42 11.662873 -15 17 29.16045    0.45   1.17  -0.177     35   0.18  0.11   0.22  0.05  X/S  VCS4
-  1740-190 J1742-1903  17 42 59.549938 -19 03 08.54270   13.85  15.74   0.486      4   0.08  n/a    0.11  0.10  X/S  VCS4
-  1749-299 J1752-2956  17 52 33.107050 -29 56 44.90017   12.28  19.41  -0.112      6   0.09  n/a    n/a   n/a   X/S  VCS4
C  1750-187 J1753-1843  17 53 09.088763 -18 43 38.52344    2.11   3.77   0.355     18   0.10  0.05   0.08  n/a   X/S  VCS4
-  1753-281 J1756-2807  17 56 49.655497 -28 07 37.79456   36.01  32.97   0.474      8   n/a   n/a    0.09  n/a   S    VCS4
-  1800-045 J1803-0433  18 03 09.427222 -04 33 02.81256    9.27  20.52   0.255      3   0.07  n/a    0.08 <0.05  X/S  VCS4
-  1801-077 J1804-0747  18 04 31.073495 -07 47 19.61802   29.85  15.07   0.040      2   0.09  n/a    0.21  n/a   X/S  VCS4
-  1802-141 J1805-1408  18 05 31.235698 -14 08 44.71857   19.91  13.28   0.006     15   0.07  n/a    0.16  n/a   S    VCS4
C  1809-286 J1812-2836  18 12 40.192344 -28 36 26.94188    1.06   2.75  -0.022     46   0.34  0.09   0.38  0.06  X/S  VCS4
C  1818-050 J1821-0502  18 21 11.809552 -05 02 20.08463    0.97   1.55   0.011     42   0.33  0.10   0.23  n/a   X/S  VCS4
C  1823-294 J1826-2924  18 26 20.599170 -29 24 24.95340    0.78   2.03  -0.569     57   0.37  0.20   0.32 <0.05  X/S  VCS4
C  1823+017 J1826+0149  18 26 25.061194 +01 49 40.11896    0.36   0.43  -0.065     90   0.55  0.26   0.79  0.28  X/S  VCS4
C  3C380    J1829+4844  18 29 31.780953 +48 44 46.16074    0.37   0.49  -0.499     80   1.31  0.62   2.08  0.62  X/S  VCS4
C  1829+219 J1831+2200  18 31 18.891802 +22 00 12.33578    6.42   3.53  -0.825     21   0.07  n/a    0.27  0.09  X/S  VCS4
-  1829-106 J1832-1035  18 32 20.836522 -10 35 11.20058    1.30   1.84   0.374     39   0.48  n/a    n/a   n/a   X    VCS4
C  LANA     J1833+0115  18 33 07.760872 +01 15 35.30105    0.71   1.27  -0.622     38   0.26  0.12   0.31  0.05  X/S  VCS4
-  1832-113 J1835-1115  18 35 19.575948 -11 15 59.31026    2.60   5.76   0.563     18   0.08  n/a    n/a   n/a   X    VCS4
C  1833+240 J1835+2407  18 35 46.272504 +24 07 50.82968    0.33   0.63  -0.218     81   0.11  0.09   0.12  0.08  X/S  VCS4
-  1834-155 J1837-1532  18 37 37.455912 -15 32 38.34195   48.58  68.76   0.226      2   n/a   n/a    0.05  n/a   S    VCS4
C  1835-345 J1838-3427  18 38 28.496836 -34 27 41.74807    1.26   3.50  -0.600     25   n/a   n/a    n/a   n/a   X/S  VCS4
C  1839+548 J1840+5452  18 40 57.376690 +54 52 15.91022    0.87   0.73   0.072     53   0.13  0.10   0.09  0.07  X/S  VCS4
-  1842-220 J1845-2200  18 45 39.902833 -22 00 36.57968    1.42   2.24  -0.597     48   0.12  0.08   0.08  n/a   X    VCS4
C  1851+236 J1853+2344  18 53 27.627987 +23 44 35.53065    0.71   1.73  -0.607     35   0.12  0.07   0.11  0.08  X/S  VCS4
C  1851-157 J1854-1539  18 54 04.332103 -15 39 13.20002    0.44   0.91   0.318     57   0.20  0.08   0.23 <0.05  X/S  VCS4
C  1853-122 J1855-1209  18 55 54.445403 -12 09 57.96455    1.89   4.26   0.432     12   0.07 <0.05   0.14  0.08  X/S  VCS4
-  1853-226 J1856-2236  18 56 36.432558 -22 36 17.37567   11.75  15.58   0.183      2   0.07  n/a    0.14  n/a   X    VCS4
-  1857-014 J1859-0121  18 59 40.373641 -01 21 48.36650   17.41   9.98  -0.017     23   n/a   n/a    0.11  n/a   S    VCS4
-  1858-255 J1901-2528  19 01 32.126583 -25 28 14.23325    8.24  19.93   0.759      7   0.08  n/a    0.12  0.07  X/S  VCS4
C  1902-119 J1905-1153  19 05 28.587835 -11 53 32.41631    1.95   2.77   0.796     28   0.13  0.07   0.16 <0.05  X/S  VCS4
C  1903+196 J1905+1943  19 05 36.472104 +19 43 08.04503    0.38   0.46  -0.326     81   0.18  0.16   0.12  0.09  X/S  VCS4
C  1909-151 J1912-1504  19 12 11.939644 -15 04 57.54255    0.33   0.60  -0.174     78   0.35  0.16   0.31  0.10  X/S  VCS4
-  1910-365 J1913-3630  19 13 20.888847 -36 30 19.37972    6.99  30.56   0.107      5   0.07  0.07   n/a   n/a   X    VCS4
C  1914-154 J1916-1519  19 16 52.510998 -15 19 00.07128    0.40   0.86  -0.552     64   0.19  0.15   0.14  0.10  X/S  VCS4
-  1917-386 J1920-3831  19 20 43.008987 -38 31 06.08495   17.79  31.23   0.599      4   n/a   n/a    0.16  n/a   X/S  VCS4
C  1918-026 J1920-0236  19 20 43.262194 -02 36 11.60617    0.32   0.59  -0.010     64   0.33 <0.05   0.30  0.18  X/S  VCS4
C  1922-224 J1925-2219  19 25 39.790167 -22 19 35.11160    0.30   0.84  -0.002     88   0.48  0.29   0.53  0.37  X/S  VCS4
C  1929-295 J1932-2928  19 32 35.453775 -29 28 42.04767    0.38   0.99  -0.228     73   0.41  0.20   0.42  0.19  X/S  VCS4
-  1934-065 J1937-0627  19 37 19.992458 -06 27 28.08542    5.65   6.54   0.212      6   0.07  n/a    0.09  0.06  X    VCS4
-  1938-302 J1941-3007  19 41 10.242793 -30 07 20.42994    6.02  10.12   0.858     11   0.12  0.06   0.23  0.09  X/S  VCS4
-  1938-296 J1941-2933  19 41 34.079833 -29 33 01.23592   32.01  15.41   0.829     36   n/a   n/a    0.16 <0.05  S    VCS4
C  1939-053 J1941-0511  19 41 47.008574 -05 11 32.38256    0.42   0.89  -0.642     59   0.26  0.11   0.42  0.21  X/S  VCS4
C  1939-316 J1942-3130  19 42 40.913988 -31 30 14.60793    0.59   1.28  -0.523     56   0.15  0.10   0.17  0.08  X/S  VCS4
C  1942-020 J1945-0153  19 45 22.820785 -01 53 21.83063    0.31   0.60  -0.215     85   0.18  0.15   0.20  0.13  X/S  VCS4
C  1945-011 J1947-0103  19 47 43.783726 -01 03 24.52756    0.43   0.88  -0.594     64   0.19  0.08   0.17  0.13  X/S  VCS4
C  1949-052 J1951-0509  19 51 47.468473 -05 09 43.96191    0.30   0.57   0.019     81   0.25  0.17   0.21  0.11  X/S  VCS4
C  1951-115 J1954-1123  19 54 41.155729 -11 23 22.64132    0.25   0.44  -0.095     90   0.53  0.43   0.28  0.17  X/S  VCS4
C  1957-135 J2000-1325  20 00 42.145109 -13 25 33.53258    0.31   0.59  -0.086     90   0.40  0.26   0.40  0.21  X/S  VCS4
C  2001+449 J2002+4506  20 02 52.096162 +45 06 08.32742    0.38   0.47  -0.111    103   0.30  0.25   0.18  0.06  X/S  VCS4
C  2004+443 J2005+4428  20 05 52.088240 +44 28 55.12278    8.69   6.72   0.261     12   0.08  n/a    0.22  n/a   X/S  VCS4
C  2022-289 J2025-2845  20 25 53.612836 -28 45 48.69675    0.31   0.85   0.160     74   0.33  0.23   0.25  0.20  X/S  VCS4
C  2025-086 J2027-0831  20 27 52.601061 -08 31 55.87696    0.31   0.59  -0.290     80   0.30  0.18   0.40  0.25  X/S  VCS4
C  2032+281 J2034+2820  20 34 28.283803 +28 20 39.98798    3.47   3.18  -0.698     11   0.08  0.05   0.15  0.10  X/S  VCS4
C  2032-168 J2034-1640  20 34 54.464497 -16 40 26.61294    1.14   2.30  -0.104     19   0.14  0.08   0.11  n/a   X/S  VCS4
C  2034-066 J2036-0629  20 36 40.708958 -06 29 03.84763    0.26   0.43  -0.075     88   0.71  0.31   0.91  0.30  X/S  VCS4
C  2033-219 J2036-2146  20 36 51.172735 -21 46 36.74948    0.31   0.89  -0.374     76   0.23  0.18   0.24  0.17  X/S  VCS4
-  2036-387 J2040-3836  20 40 14.234270 -38 36 48.92381   18.17  32.45   0.320      2   0.08  n/a    0.09  n/a   X    VCS4
C  2039-231 J2042-2255  20 42 54.254076 -22 55 59.90093    0.36   0.92   0.357     71   0.31  0.07   0.28  0.17  X/S  VCS4
C  2104-173 J2107-1708  21 07 27.021685 -17 08 10.35753    0.91   2.42  -0.021     35   0.09  0.06   0.13  0.10  X/S  VCS4
C  2112-144 J2115-1416  21 15 18.435563 -14 16 43.37183    0.27   0.46  -0.188     78   0.44  0.29   0.25  0.15  X/S  VCS4
C  2116-068 J2118-0636  21 18 43.242236 -06 36 17.99691    1.59   2.62   0.583     17   0.15  0.11   0.08  0.07  X/S  VCS4
-  2138-283 J2140-2804  21 40 56.524827 -28 04 59.96588    3.75   9.00   0.702     17   0.10  0.06   0.13  0.10  X/S  VCS4
-  2139-260 J2142-2551  21 42 15.926050 -25 51 26.59301    6.15  11.77   0.113      9   0.12  n/a    0.15  0.09  X/S  VCS4
-  2157-375 J2200-3716  22 00 16.966702 -37 16 57.05469    3.30   8.61  -0.777      4   0.14  0.10   n/a   n/a   X/S  VCS4
C  2209+080 J2212+0819  22 12 01.589316 +08 19 16.51095    0.54   0.75  -0.080     84   0.17  0.14   0.14  0.07  X    VCS4
-  2211+587 J2212+5900  22 12 50.879661 +59 00 47.43200   23.64   3.98  -0.158      2   n/a   n/a    n/a   n/a   X    VCS4
-  2220-119 J2222-1144  22 22 56.005392 -11 44 26.36840    5.33   8.97   0.618      9   0.10  0.06   0.12  0.08  X/S  VCS4
C  2220-351 J2223-3455  22 23 05.930560 -34 55 47.17856    0.41   0.63   0.373     94   0.30  0.22   0.27  0.26  X/S  VCS4
C  2244-372 J2247-3657  22 47 03.917316 -36 57 46.30390    0.42   0.44  -0.159    160   0.62  0.39   0.57  0.29  X/S  VCS4
-  2259-375 J2302-3718  23 02 23.888231 -37 18 06.83122   13.33   9.06  -0.316      6   0.15  n/a    0.21  n/a   X/S  VCS4
-  2314-116 J2317-1122  23 17 22.380842 -11 22 23.31720   10.55  52.28   0.485      2  <0.05  n/a   <0.05  n/a   X    VCS4
C  2315-404 J2318-4010  23 18 06.862133 -40 10 06.22304    1.40   4.34  -0.846     15   n/a   n/a    0.24  0.20  X/S  VCS4
C  2315-172 J2318-1659  23 18 11.361410 -16 59 29.18760    0.34   0.70  -0.103     68   0.13  0.10   0.14  0.11  X/S  VCS4
C  2325+764 J2327+7643  23 27 52.822654 +76 43 08.64419    3.04   0.84   0.038     47   0.09  0.08   0.08  0.06  X    VCS4
C  2341+154 J2343+1543  23 43 42.749143 +15 43 02.97806    0.96   1.90  -0.281     23   0.09  0.06   0.09  0.08  X/S  VCS4
-  2341+295 J2344+2952  23 44 22.552406 +29 52 20.70119    9.60   4.31   0.060      7   0.06  n/a    0.21  n/a   X/S  VCS4
C  2342-161 J2345-1555  23 45 12.462326 -15 55 07.83413    0.25   0.43  -0.155     90   0.37  0.28   0.40  0.33  X/S  VCS4
C  2344+299 J2346+3011  23 46 46.250776 +30 11 59.24929    1.22   1.60  -0.458     19   0.15 <0.05   0.27  0.13  X/S  VCS4
C  2345-047 J2348-0425  23 48 11.757741 -04 25 56.38128    0.27   0.51  -0.051     86   0.25  0.13   0.22  0.13  X/S  VCS4
C  2352-217 J2355-2125  23 55 02.146615 -21 25 36.78047    0.65   1.42   0.566     47   0.30  n/a    0.53  0.26  X/S  VCS4

